Fit4CAD: A point cloud benchmark for fitting simple geometric primitives in CAD objects

We propose Fit4CAD, a benchmark for the evaluation and comparison of methods for fitting simple geometric primitives in point clouds representing CAD objects. This benchmark is meant to help both method developers and those who want to identify the best performing tools. The Fit4CAD dataset is composed by 225 high quality point clouds, each of which has been obtained by sampling a CAD object. The way these elements were created by using existing platforms and datasets makes the benchmark easily expandable. The dataset is already split into a training set and a test set. To assess performance and accuracy of the different primitive fitting methods, various measures are defined. To demonstrate the effective use of Fit4CAD, we have tested it on two methods belonging to two different categories of approaches to the primitive fitting problem: a clustering method based on a primitive growing framework and a parametric method based on the Hough transform.

==> main.bbl.txt <==
\begin{thebibliography}{10}

\bibitem{Kaiser2019}
A.~Kaiser, J.~A. Ybanez~Zepeda, and T.~Boubekeur, ``{A Survey of Simple
  Geometric Primitives Detection Methods for Captured 3D Data},'' {\em Computer
  Graphics Forum}, vol.~38, no.~1, pp.~167--196, 2019.

\bibitem{Tal2007}
A.~Tal and E.~Zuckerberger, ``Mesh retrieval by components,'' in {\em Advances
  in Computer Graphics and Computer Vision} (J.~e.~a. Braz, ed.), pp.~44--57,
  Springer Berlin Heidelberg, 2007.

\bibitem{PointNet}
C.~R. Qi and et~al., ``{PointNet: Deep Learning on Point Sets for 3D
  Classification and Segmentation},'' in {\em 2017 IEEE Conference CVPR},
  pp.~77--85, 2017.

\bibitem{3DV2018}
V.~Ganapathi-Subramanian and et~al., ``Parsing geometry using structure-aware
  shape templates,'' in {\em 2018 Int. Conf. on 3D Vision (3DV)}, (Los
  Alamitos, CA, USA), pp.~672--681, IEEE Computer Society, sep 2018.

\bibitem{TrecVID}
A.~F. Smeaton, P.~Over, and W.~Kraaij, ``{Evaluation campaigns and TRECVid},''
  in {\em {MIR} '06: {P}roc. of the 8th {ACM} {I}nt. {W}orkshop on {M}ultimedia
  {I}nformation {R}etrieval}, (New York, USA), pp.~321--330, ACM Press, 2006.

\bibitem{Bojer_2021}
C.~S. Bojer and J.~P. Meldgaard, ``Kaggle forecasting competitions: An
  overlooked learning opportunity,'' {\em International Journal of
  Forecasting}, vol.~37, p.~587–603, Apr 2021.

\bibitem{SHREC2006}
R.~C. Veltkamp and et~al., ``{SHREC2006: 3D Shape Retrieval Contest},'' Tech.
  Rep. UU-CS-2006-030, Dept. of Inf. and Comp. Sciences, Utrecht Univ., 2006.

\bibitem{Chen2009}
X.~Chen, A.~Golovinskiy, and T.~Funkhouser, ``A benchmark for {3D} mesh
  segmentation,'' {\em ACM Trans. Graph.}, vol.~28, July 2009.

\bibitem{3DOR2012}
G.~Lavoué and et~al., ``{SHREC'12 Track: 3D Mesh Segmentation},'' in {\em
  Eurographics Workshop on 3D Object Retrieval}, The Eurographics Association,
  2012.

\bibitem{Thingi10k}
Q.~Zhou and A.~Jacobson, ``Thingi10k: {A} dataset of 10, 000 3d-printing
  models,'' {\em CoRR}, vol.~abs/1605.04797, 2016.

\bibitem{Wu:2015}
Z.~Wu, S.~Song, A.~Khosla, F.~Yu, L.~Zhang, X.~Tang, and J.~Xiao, ``3d
  shapenets: A deep representation for volumetric shapes,'' in {\em Proceedings
  of the IEEE conference on computer vision and pattern recognition},
  pp.~1912--1920, 2015.

\bibitem{VISIONAIR}
``{The Shape Repository}.''
  http://visionair.ge.imati.cnr.it/ontologies/shapes/, 2011--2015.

\bibitem{Koch_2019}
S.~Koch, A.~Matveev, Z.~Jiang, F.~Williams, A.~Artemov, E.~Burnaev, M.~Alexa,
  D.~Zorin, and D.~Panozzo, ``{ABC}: A big {CAD} model dataset for geometric
  deep learning,'' in {\em The IEEE Conference on Computer Vision and Pattern
  Recognition (CVPR)}, June 2019.

\bibitem{Geuzaine:2009}
C.~Geuzaine and J.-F. Remacle, ``{Gmsh: A 3-D finite element mesh generator
  with built-in pre- and post-processing facilities},'' {\em Int. Journal for
  Num. Meth. in Eng.}, vol.~79, no.~11, pp.~1309--1331, 2009.

\bibitem{Mathur:2020}
A.~Mathur, M.~Pirron, and D.~Zufferey, ``{Interactive Programming for
  Parametric CAD},'' {\em Computer Graphics Forum}, vol.~39, no.~6,
  pp.~408--425, 2020.

\bibitem{Dokken:1997}
T.~Dokken, {\em Aspects of intersection algorithms and approximation}.
\newblock PhD thesis, University of Oslo, 1997.

\bibitem{Barrowclough:2012}
O.~J.~D. Barrowclough and T.~Dokken, ``Approximate implicitization using linear
  algebra,'' {\em Journal of Applied Mathematics}, 2012.

\bibitem{Kuhn:2018}
M.~Kuhn and K.~Johnson, {\em Applied Predictive Modeling}.
\newblock Springer New York, 2018.

\bibitem{DezaDeza}
M.~M. Deza and E.~Deza, {\em Encyclopedia of Distances}.
\newblock Springer Berlin Heidelberg, 2009.

\bibitem{c1962method}
P.~V.~C. Hough, ``Method and means for recognizing complex patterns,'' 1962.
\newblock {US} Patent 3,069,654.

\bibitem{Qie:2021}
Y.~Qie, L.~Qiao, and N.~Anwer, ``Enhanced invariance class partitioning using
  discrete curvatures and conformal geometry,'' {\em Computer-Aided Design},
  vol.~133, p.~102985, 2021.

\bibitem{Pauly2002}
M.~{Pauly}, M.~{Gross}, and L.~P. {Kobbelt}, ``Efficient simplification of
  point-sampled surfaces,'' in {\em IEEE Visualization, 2002}, pp.~163--170,
  2002.

\bibitem{ISO17450}
``{Geometrical product specifications (GPS)– General concepts- Part 1: Model
  for geometrical specification and Verification},'' standard, ISO, Geneva, CH,
  Mar. 2011.

\bibitem{Gelfand:2004}
N.~Gelfand and L.~J. Guibas, ``Shape segmentation using local slippage
  analysis,'' in {\em Proceedings of the 2004 Eurographics -- ACM SIGGRAPH
  Symposium on Geometry Processing}, SGP '04, (New York, NY, USA),
  p.~214–223, ACM, 2004.

\bibitem{Schnabel2007}
R.~Schnabel, R.~Wahl, and R.~Klein, ``{Efficient {RANSAC} for Point-Cloud Shape
  Detection},'' {\em Computer Graphics Forum}, vol.~26, pp.~214--226, June
  2007.

\bibitem{beltrametti2012algebraic}
M.~C. Beltrametti and L.~Robbiano, ``An algebraic approach to {Hough}
  transforms,'' {\em Journal of Algebra}, vol.~37, pp.~669--681, 2012.

\bibitem{BELTRAMETTI2020}
M.~Beltrametti, J.~Sendra, J.~Sendra, and M.~Torrente, ``Moore–{P}enrose
  approach in the {H}ough transform framework,'' {\em Applied Mathematics and
  Computation}, vol.~375, p.~125083, 2020.

\bibitem{EdelZomo2002}
H.~Edelsbrunner, D.~Letscher, and A.~Zomorodian, ``Topological persistence and
  simplification,'' {\em Discrete Comput. Geom.}, vol.~28, p.~511–533, Nov.
  2002.

\bibitem{biasotti2016tracking}
S.~Biasotti, A.~Cerri, S.~Pittaluga, D.~Sobrero, and M.~Spagnuolo, ``Tracking
  the evolution of rainfall precipitation fields using persistent maxima,'' in
  {\em Proceedings of the Conference on Smart Tools and Applications in
  Computer Graphics}, pp.~29--37, 2016.

\bibitem{Tulsiani:2017}
S.~Tulsiani, H.~Su, L.~J. Guibas, A.~A. Efros, and J.~Malik, ``Learning shape
  abstractions by assembling volumetric primitives,'' in {\em Computer Vision
  and Pattern Regognition (CVPR)}, 2017.

\end{thebibliography}

